Deep Extragalactic VIsible Legacy Survey (DEVILS): New robust merger rates at intermediate redshifts

Mergers are fundamental to our understanding of the processes driving the evolution of the structure and morphology of galaxies, star formation, AGN activity, and the redistribution of stellar mass in the Universe. Determining the fraction and properties of mergers across cosmic time is critical to understanding the formation of the Universe we observe today. This fraction and its evolution also provide inputs and constraints for cosmological simulations, crucial for theoretical models of galaxy evolution. We present robust estimates of major close-pair fractions and merger rates at $0.2 < z < 0.9$ in the Deep Extragalactic VIsible Legacy Survey (DEVILS). We identify major mergers by selecting close-pairs with a projected spatial separation $r_{\mathrm{sep}} < 20$ h$^{-1}$ kpc and a radial velocity separation $v_{\mathrm{sep}} < 500$ km s$^{-1}$. For galaxies with stellar masses of log$_{10}$($M_\star$/$M_\odot$) = 10.66 $\pm$ 0.25 dex, we find a major close-pair fraction of $\approx 0.021$ at $0.2 < z < 0.34$ using a highly complete, unbiased spectroscopic sample. We extend these estimates to $0.2 < z < 0.9$ by combining the full probability distribution of redshifts for galaxies with high-quality spectroscopic, photometric, or grism measurements. Fitting a power-law $\gamma_{m} = A(1 + z)^m$, we find $A = 0.024 \pm 0.001$ and $m = 0.55 \pm 0.22$. Consistent with previous results, the shallow slope suggests weak redshift evolution in the merger fraction. When comparing with large hydrodynamical simulations, we also find consistent results. We convert close-pair fractions to merger rates using several literature prescriptions for merger timescales and provide all measurements for future studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
